On volumes of hyperbolic right-angled polyhedra

In this paper we obtain new upper bounds on volumes of right-angled polyhedra in hyperbolic space $\mathbb{H}^3$ in three different cases: for ideal polyhedra with all vertices on the ideal hyperbolic boundary, for compact polytopes with only finite (or usual) vertices, and for finite volume polyhedra with vertices of both types.

==> C80.tikz <==
\begin{tikzpicture}
    \def\a{18}
    \foreach \i in {1, ..., 5} {
        \coordinate (\i) at ($3.7*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{18}
    \foreach \i in {6, ..., 10} {
        \coordinate (\i) at ($3*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{36}
    \foreach \i in {11, ..., 15} {
        \coordinate (\i) at ($2.7*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{72}
    \foreach \i in {16, ..., 20} {
        \coordinate (\i) at ($2.7*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{36}
    \foreach \i in {21, ..., 25} {
        \coordinate (\i) at ($2*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{72}
    \foreach \i in {26, ..., 30} {
        \coordinate (\i) at ($2*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{18}
    \foreach \i in {31, ..., 35} {
        \coordinate (\i) at ($1.7*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{54}
    \foreach \i in {36, ..., 40} {
        \coordinate (\i) at ($1.7*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{18}
    \foreach \i in {41, ..., 45} {
        \coordinate (\i) at ($1.2*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{54}
    \foreach \i in {46, ..., 50} {
        \coordinate (\i) at ($1.2*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{36}
    \foreach \i in {51, ..., 55} {
        \coordinate (\i) at ($1*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{72}
    \foreach \i in {56, ..., 60} {
        \coordinate (\i) at ($1*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{30}
    \foreach \i in {61, ..., 65} {
        \coordinate (\i) at ($.7*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{78}
    \foreach \i in {66, ..., 70} {
        \coordinate (\i) at ($.7*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{54}
    \foreach \i in {71, ..., 75} {
        \coordinate (\i) at ($.5*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }
    \def\a{54}
    \foreach \i in {76, ..., 80} {
        \coordinate (\i) at ($.25*({cos(72*\i + \a)}, {sin(72*\i + \a)})$);
    }

    \def\r{.05cm}
    \foreach \i in {1, ..., 80} {
        \filldraw (\i) circle (\r);
        % \filldraw (\i) circle (\r) node[anchor=south] {\i};
    }
    \draw (1) -- (2) -- (3) -- (4) -- (5) -- cycle;
    \draw (1) -- (6); \draw (2) -- (7); \draw (3) -- (8); \draw (4) -- (9); \draw (5) -- (10);
    \draw (6) -- (11) -- (16) -- (7) -- (12) -- (17) -- (8) -- (13) -- (18) -- (9) -- (14) -- (19) -- (10) -- (15) -- (20) -- cycle;
    \draw (11) -- (21); \draw (12) -- (22); \draw (13) -- (23); \draw (14) -- (24); \draw (15) -- (25);
    \draw (16) -- (26); \draw (17) -- (27); \draw (18) -- (28); \draw (19) -- (29); \draw (20) -- (30);
    \draw (31) -- (21) -- (36) -- (26) -- (32) -- (22) -- (37) -- (27) -- (33) -- (23) -- (38) -- (28) -- (34) -- (24) -- (39) -- (29) -- (35) -- (25) -- (40) -- (30) -- cycle;
    \draw (31) -- (41); \draw (32) -- (42); \draw (33) -- (43); \draw (34) -- (44); \draw (35) -- (45);
    \draw (36) -- (46); \draw (37) -- (47); \draw (38) -- (48); \draw (39) -- (49); \draw (40) -- (50);
    \draw (41) -- (51) -- (46) -- (56) -- (42) -- (52) -- (47) -- (57) -- (43) -- (53) -- (48) -- (58) -- (44) -- (54) -- (49) -- (59) -- (45) -- (55) -- (50) -- (60) -- cycle;
    \draw (51) -- (61); \draw (52) -- (62); \draw (53) -- (63); \draw (54) -- (64); \draw (55) -- (65);
    \draw (56) -- (66); \draw (57) -- (67); \draw (58) -- (68); \draw (59) -- (69); \draw (60) -- (70);
    \draw (61) -- (71) -- (66) -- (62) -- (72) -- (67) -- (63) -- (73) -- (68) -- (64) -- (74) -- (69) -- (65) -- (75) -- (70) -- cycle;
    \draw (71) -- (76); \draw (72) -- (77); \draw (73) -- (78); \draw (74) -- (79); \draw (75) -- (80);
    \draw (76) -- (77) -- (78) -- (79) -- (80) -- cycle;
\end{tikzpicture}

==> faces_adjacent_to_edge.tikz <==
\begin{tikzpicture}
    \draw [thick] (0, 1) -- (0, 3);
    \draw [thick] (0, 1) -- (-2, 0);
    \draw [thick] (0, 1) -- (2, 0);
    \draw [thick] (0, 3) -- (-2, 4);
    \draw [thick] (0, 3) -- (2, 4);
    \draw (-1.5, 2) node {$f_1$};
    \draw (0, 4) node {$f_2$};
    \draw (1.5, 2) node {$f_3$};
    \draw (0, 0) node {$f_4$};
    \draw (0.3, 2) node {$e$};
\end{tikzpicture}

==> ideal_with_24_vert_1.tikz <==
\begin{tikzpicture}
    \begin{scope}[cm={1, 0, 0, .7, (0, 0)}]
        \foreach \i in {1, ..., 4} {
            \coordinate (\i) at ($3.5*({cos(90*\i)}, {sin(90*\i)})$);
        }
        \foreach \i in {5, ..., 8} {
            \coordinate (\i) at ($2*({cos(90*\i - 15)}, {sin(90*\i - 15)})$);
        }
        \foreach \i in {9, ..., 12} {
            \coordinate (\i) at ($2*({cos(90*\i + 15)}, {sin(90*\i + 15)})$);
        }
        \foreach \i in {13, ..., 16} {
            \coordinate (\i) at ($1*({cos(90*\i - 15)}, {sin(90*\i - 15)})$);
        }
        \foreach \i in {17, ..., 20} {
            \coordinate (\i) at ($1*({cos(90*\i + 15)}, {sin(90*\i + 15)})$);
        }
        \foreach \i in {21, ..., 24} {
            \coordinate (\i) at ($.5*({cos(90*\i)}, {sin(90*\i)})$);
        }
    \end{scope}

    \def\r{.05cm}
    \foreach \i in {1, ..., 24} {
        \filldraw (\i) circle (\r);
        % \filldraw (\i) circle (\r) node[anchor=south] {\i};
    }
    \draw (1) -- (2) -- (3) -- (4) -- cycle;
    \draw (1) -- (9) -- (6) -- (2) -- (10) -- (7) -- (3) -- (11) -- (8) -- (4) -- (12) -- (5) -- cycle;
    \draw (9) -- (17) -- (14) -- (6) -- (10) -- (18) -- (15) -- (7) -- (11) -- (19) -- (16) -- (8) -- (12) -- (20) -- (13) -- (5) -- cycle;
    \draw (17) -- (21) -- (22) -- (14) -- (18) -- (22) -- (23) -- (15) -- (19) -- (23) -- (24) -- (16) -- (20) -- (24) -- (21) -- (13) -- cycle;
\end{tikzpicture}

==> ideal_with_24_vert_2.tikz <==
\begin{tikzpicture}
    \begin{scope}[cm={1, 0, 0, .7, (0, 0)}]
        \foreach \i in {1, ..., 4} {
            \coordinate (\i) at ($3.5*({cos(90*\i)}, {sin(90*\i)})$);
        }
        \coordinate (5) at ($1.7*({cos(45)}, {sin(45)})$);
        \foreach \i in {6, ..., 8} {
            \coordinate (\i) at ($2*({cos(90*\i - 15)}, {sin(90*\i - 15)})$);
        }
        \foreach \i in {9, ..., 11} {
            \coordinate (\i) at ($2*({cos(90*\i + 15)}, {sin(90*\i + 15)})$);
        }
        \coordinate (12) at ($.7*({cos(45)}, {sin(45)})$);
        \foreach \i in {13, ..., 16} {
            \coordinate (\i) at ($1*({cos(90*\i - 15)}, {sin(90*\i - 15)})$);
        }
        \foreach \i in {17, ..., 20} {
            \coordinate (\i) at ($1*({cos(90*\i + 15)}, {sin(90*\i + 15)})$);
        }
        \foreach \i in {21, ..., 24} {
            \coordinate (\i) at ($.5*({cos(90*\i)}, {sin(90*\i)})$);
        }
    \end{scope}

    \def\r{.05cm}
    \foreach \i in {1, ..., 24} {
        \filldraw (\i) circle (\r);
        % \filldraw (\i) circle (\r) node[anchor=south] {\i};
    }
    \draw (1) -- (2) -- (3) -- (4) -- cycle;
    \draw (1) -- (9) -- (6) -- (2) -- (10) -- (7) -- (3) -- (11) -- (8) -- (4) -- (5) -- cycle;
    \draw (9) -- (17) -- (14) -- (6) -- (10) -- (18) -- (15) -- (7) -- (11) -- (19) -- (16) -- (8) -- (20) -- (5) -- (13) -- cycle;
    \draw (17) -- (21) -- (22) -- (14) -- (18) -- (22) -- (23) -- (15) -- (19) -- (23) -- (24) -- (16) -- (20) -- (12) -- (13) -- cycle;
    \draw (12) -- (21) -- (24) -- cycle;
\end{tikzpicture}

==> qn_3-gonal_face.tikz <==
\begin{tikzpicture}
    \coordinate (v1) at ({cos(30)}, {sin(30)});
    \coordinate (v2) at ({cos(150)}, {sin(150)});
    \coordinate (v3) at ({cos(270)}, {sin(270)});
    
    \coordinate (u11) at ($(v1) + sqrt(3)*({cos(-30)}, {sin(-30)})$);
    \coordinate (u12) at ($(v1) + sqrt(3)*({cos(90)}, {sin(90)})$);
    \coordinate (u21) at ($(v2) + sqrt(3)*({cos(90)}, {sin(90)})$);
    \coordinate (u22) at ($(v2) + sqrt(3)*({cos(210)}, {sin(210)})$);
    \coordinate (u31) at ($(v3) + sqrt(3)*({cos(210)}, {sin(210)})$);
    \coordinate (u32) at ($(v3) + sqrt(3)*({cos(-30)}, {sin(-30)})$);
    
    \draw (v1) -- (v2) -- (v3) -- cycle;
    
    \draw (v1) -- (u11); \draw (v1) -- (u12);
    \draw (v2) -- (u21); \draw (v2) -- (u22);
    \draw (v3) -- (u31); \draw (v3) -- (u32);
    
    \draw (u12) -- (u21); \draw (u22) -- (u31); \draw (u32) -- (u11);
    
    \draw[dashed] (u11) arc (-30:90:{sqrt(3)});
    \draw[dashed] (u21) arc (90:210:{sqrt(3)});
    \draw[dashed] (u31) arc (210:330:{sqrt(3)});
    
    \draw[dashed] (u11) -- ($(u11) + ({cos(0)}, {sin(0)})$);
    \draw[dashed] (u12) -- ($(u12) + ({cos(60)}, {sin(60)})$);
    \draw[dashed] (u21) -- ($(u21) + ({cos(120)}, {sin(120)})$);
    \draw[dashed] (u22) -- ($(u22) + ({cos(180)}, {sin(180)})$);
    \draw[dashed] (u31) -- ($(u31) + ({cos(240)}, {sin(240)})$);
    \draw[dashed] (u32) -- ($(u32) + ({cos(300)}, {sin(300)})$);
    
    \filldraw (v1) circle (.1);
    \filldraw (v2) circle (.1);
    \filldraw (v3) circle (.1);

    \draw[thick] (u11) circle (.15); \draw[thick] (u12) circle (.15);
    \draw[thick] (u21) circle (.15); \draw[thick] (u22) circle (.15);
    \draw[thick] (u31) circle (.15); \draw[thick] (u32) circle (.15);
\end{tikzpicture}

